Disc wind or disc line? The extraordinary Fe-K feature of Mrk 1513

We discuss the origin of a very unusual spectral structure observed in the Fe-K band of the Seyfert galaxy Mrk 1513, a local ($z$=0.063) active galactic nucleus (AGN) that is efficiently accreting matter onto its central supermassive black hole ($L_{\rm bol}/L_{\rm Edd}\sim$0.5). We consider the highest quality X-ray observation of this source available to date, performed in 2003 by XMM-Newton. The hard X-ray spectrum is characterised by a remarkable spectral drop at $\sim$7 keV, which can be interpreted as either the onset of a broad absorption trough or the blue wing of a relativistic emission line. Overall, this complex feature is significant at >5$\sigma$, and it is qualitatively reminiscent of a P-Cygni profile. A serendipitous spectrum of lower quality taken by XMM-Newton in 2015 qualitatively confirms the presence of similar Fe-K structures. Although it is not possible to distinguish between the two physical scenarios on sheer statistical grounds with the current data, several considerations lend weight to the possibility that Mrk 1513 is actually hosting a persistent outflow at accretion-disc scales, thus adding to the handful of known AGN in which a wide-angle X-ray wind has been identified so far.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> reply_to_the_referee.txt <==
Dear editor Francoise Combes, 

I am sending a revised version of the manuscript in which we included all the comments and suggestions by the referee.

Best regards,

Riccardo Middei


This paper is well-written and presents its arguments with clarity. The logical progression of the content is flawless, and the explanation of the X-ray spectrum of Mrk 1513 is well-structured.
However, I must assert that this manuscript does not meet the criteria for an A&A letter due to the absence of any "significant result or idea," as defined on the A&A website, which states that "A&A Letters are short manuscripts on a significant result or idea." There are several reasons for this assessment:
1. The debate over whether a disk line or an absorption line (or edge) is more suitable for explaining the Fe-K spectral features has persisted for approximately 30 years. This paper, while informative, demonstrates that either of these approaches can be used to explain the features in the case of one AGN, Mrk 1513. Notably, a paper with a similar objective (albeit with different targets) has already been published by Parker et al. (MNRAS, 513, 551, https://eur02.safelinks.protection.outlook.com/?url=https%3A%2F%2Fdoi.org%2F10.1093%2Fmnras%2Fstac877&data=05%7C01%7Criccardo.middei%40ssdc.asi.it%7Cbb5cfe8c375a491458ae08dbbb266069%7Ccbfc58d4e60f468d8fe490676de085f7%7C0%7C0%7C638309545730701101%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000%7C%7C%7C&sdata=DQLZGTFbb7FwniuZRs8wuLh48q%2B%2B%2FD31vTLoz4abQiA%3D&reserved=0).
2. The primary dataset used in this study dates back to 2003 and does not contribute new observational data to the field.
3. The employed models are traditional phenomenological models, and this manuscript does not introduce novel concepts or methodologies. These models are not newly developed, unlike the work by Parker et al.
Nevertheless, the results presented in this manuscript are sufficiently novel and relevant for publication as a regular paper, in accordance with the A&A website guidelines, which state that "Regular papers submitted to A&A should present new astronomical results or ideas of sufficient interest to the community, as concisely as possible." Consequently, I recommend that the authors resubmit their manuscript as a regular paper. Should they choose to do so, I am willing to continue reviewing the manuscript. In this case, I would recommend the following modifications:

RM: We thank the referee for their thoroughout reading of the manuscript and for commenting it. We understand the considerations regarding the Letter vs. regualr paper format, and we have revised the manuscript accordingly. We moved the previous appendices A and B in the main body of the manuscript as subsections 3.4 and 3.3, respectively. In the following we provide answers to the referee's comments.

1. Include a paragraph in the introduction that provides context on the historical debate regarding the nature of Fe-K features, specifically whether they are attributable to disk lines or absorption lines (or edges). Reference to the works of Parker et al. (MNRAS, 513, 551) and Hagino et al. (MNRAS, 461, 3954) in the introduction could enhance the paper's background.

RM: We have now added a paragraph in which we mention that relativistic reflection can produce similar emission features to those expected by an uncollimated disc wind, and we have included the appropriate references.



2. Perform similar fitting procedures on the 2015 data presented in Appendix A, utilizing both the disk wind and the disk line models, and subsequently compare the results.

RM: We had originally omitted this analysis because the 2015 spectrum, although qualitativiely supporting the results from the 2003 analysis, has little statistical weight in the energy range of interest. We have now tested the diskline and pcygx models also on the 2015 XMM-Newton observation, as suggested. As mentioned in the manuscript, the Epic-pn data for this observations are of poor quality, this preventing us from any robust characterisation of the feature. Nevertheless, we report on the corresponding best-fit parameters derived by testing the diskline and pcygx models.


3. Relocate the content currently found in Appendix B to the main body of the paper.

RM: Appendix B was relocated according to the referee suggestion.


4. The second-to-last sentence in the manuscript mentions, "Our analysis has demonstrated that Mrk 1513 is potentially a very promising source to investigate the AGN outflow phenomenon and, as such, it also stands out as a suitable target for the newly launched XRISM mission." However, Figure 3 reveals that both competing models yield broad features above 5 keV, suggesting limited advantages for utilizing XRISM, particularly in terms of resolving narrow features, especially in the hard X-ray band. To enhance this sentence, please provide a quantitative assessment of how XRISM could benefit this study.

RM: We have now explained why XRISM would be beneficial. Indeed, thanks to its unprecedented spectral resolution, XRISM data will not only reveal any possible structure in the Fe-K emission/absorption component, but also detetermine with very high precision the properties of the warm-absorbers, thus the actual curvature of the continuum emission.
